Controlled PROP: Theory and Applications to Quantum Circuits

Control is a fundamental concept in quantum and reversible computational models. It enables the conditional application of a transformation to a system, depending on the state of another system. We introduce a general framework for diagrammatic reasoning featuring control as a constructor. To this end, we provide an elementary axiomatization of control functors, extending the standard formalism of PROPs to controlled PROPs. As an application, we show that controlled PROPs facilitate diagrammatic reasoning for quantum circuits. In particular, they admit a simple and complete axiomatization involving at most three qubits, whereas in the standard PROP setting, completeness necessarily requires axioms involving arbitrarily many qubits.

==> figures/0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (0) at (0, 0) {$0$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (0) at (0, 0) {$0$};
		\node [style=phase] (1) at (1.25, 0) {$2\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (1) at (0, 0) {$2\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/H.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=gate] (2) at (0, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/NOTNOT_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-1.25, 0) {};
		\node [style=none] (4) at (1.25, 0) {};
		\node [style=not] (7) at (-0.5, 0) {};
		\node [style=not] (8) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/NOTNOT_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-1, 0) {};
		\node [style=none] (4) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Z2piover2n.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (0, 0) {$Z(\nicefrac{2\pi}{2^n})$};
		\node [style=none] (1) at (1.75, 0) {};
		\node [style=none] (2) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Zalpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (0, 0) {$Z(\alpha)$};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=none] (2) at (-1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Zalphadef.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0.5) {};
		\node [style=none] (1) at (1, 0.5) {};
		\node [style=bcontrol] (2) at (0, 0.5) {};
		\node [style=phase] (3) at (0, -0.5) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1.center) to (0.center);
		\draw [style=wire] (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Zplus_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.75, 0) {};
		\node [style=none] (1) at (3.5, 0) {};
		\node [style=gate] (2) at (-0.25, 0) {$Z(\alpha_1)$};
		\node [style=gate] (3) at (2, 0) {$Z(\alpha_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Zplus_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.25, 0) {};
		\node [style=none] (1) at (2.25, 0) {};
		\node [style=gate] (2) at (0, 0) {$Z(\alpha_1+\alpha_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/alpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (31) at (0, 0) {$\alpha$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/binit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0.75, 0) {};
		\node [style=binit] (3) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (3) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/binitcalpha_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-1, 0) {};
		\node [style=none] (3) at (1, 0) {};
		\node [style=winit] (8) at (-1, 0) {};
		\node [style=phase] (14) at (0, -1) {$\alpha$};
		\node [style=not] (15) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (8.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/binitcalpha_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-1, 0) {};
		\node [style=none] (3) at (1, 0) {};
		\node [style=phase] (14) at (0, -1) {$\alpha$};
		\node [style=binit] (15) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (15.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/binitdef.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=winit] (2) at (-1.5, 0) {};
		\node [style=none] (3) at (1, 0) {};
		\node [style=not] (4) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bwcontrol.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bwcontrol] (0) at (0, 0) {};
		\node [style=none] (1) at (-0.5, 0) {};
		\node [style=none] (2) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/calpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-1, 0) {};
		\node [style=none] (6) at (1, 0) {};
		\node [style=bcontrol] (30) at (0, 0) {};
		\node [style=phase] (31) at (0, -1) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire]  (5.center) to (6.center);
		\draw [style=wire]  (30) to (31);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/calpha_middle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-1, 0.5) {};
		\node [style=none] (6) at (1, 0.5) {};
		\node [style=bcontrol] (30) at (0, 0.5) {};
		\node [style=phase] (31) at (0, -0.5) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (5.center) to (6.center);
		\draw [style=wire] (30) to (31);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/controlid_smc_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-1, 0) {};
		\node [style=none] (7) at (1, 0) {};
		\node [style=gate] (11) at (0, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (7.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/f.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=gate] (2) at (0, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/fseqg.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (2.5, 0) {};
		\node [style=gate] (2) at (1.5, 0) {$g$};
		\node [style=gate] (6) at (0, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ginit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0.75, 0) {};
		\node [style=ginit] (5) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (5) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/heuler_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=gate] (2) at (0, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire]  (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/heulervar_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=gate] (9) at (0, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire]  (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/hh_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.75, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=gate] (2) at (-0.75, 0) {$H$};
		\node [style=gate] (3) at (0.5, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/hh_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/i_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=winit] (0) at (-1, 0) {};
		\node [style=wterm] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/icx_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=winit] (0) at (-1, 0.5) {};
		\node [style=none] (1) at (1, 0.5) {};
		\node [style=none] (3) at (1, -0.5) {};
		\node [style=none] (4) at (-1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0) to (1.center);
		\draw [style=wire] (4.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35) at (-1, 0) {};
		\node [style=none] (36) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (36.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/idbar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35) at (-1, 0) {};
		\node [style=none] (36) at (1, 0) {};
		\node [style=bar] (37) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (36.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/idn.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35) at (-1, 0) {};
		\node [style=none] (36) at (1, 0) {};
		\node [style=bar] (37) at (-0.5, 0) {};
		\node [style=none] (38) at (-1.25, 0) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (36.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/inv_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1, -0.5) {};
		\node [style=none] (2) at (1, -0.5) {};
		\node [style=none] (5) at (-1, 0.5) {};
		\node [style=none] (6) at (1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1.center) to (2.center);
		\draw [style=wire] (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/iz_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=winit] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/iz_var_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=winit] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=bcontrol] (2) at (0, 0) {};
		\node [style=phase] (3) at (0, -1) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0) to (1.center);
		\draw [style=wire] (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/minusalpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (0) at (0, 0) {$-\alpha$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/minuspiover4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (0) at (0, 0) {$-\nicefrac{\pi}{4}$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/not.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=not] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/notnot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-0.75, 0) {};
		\node [style=none] (2) at (2, 0) {};
		\node [style=not] (3) at (0, 0) {};
		\node [style=not] (4) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/notnot_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1, 0) {};
		\node [style=none] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/p0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (11) at (0, 0) {$0$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/p_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (0) at (0, 0) {$2\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/palpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (0) at (0, 0) {$\alpha$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/parid_mid.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (0, 0) {$f$};
		\node [style=none] (1) at (-1, 0) {};
		\node [style=none] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (42) at (0, 0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/piover2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (0) at (0, 0) {$\nicefrac{\pi}{2}$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/pplus_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (0) at (-0.75, 0) {$\alpha_1$};
		\node [style=phase] (1) at (0.5, 0) {$\alpha_2$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/pplus_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=phase] (0) at (0, 0) {$\alpha_1+\alpha_2$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/seqid_mid.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (0, 0) {$f$};
		\node [style=none] (1) at (-1, 0) {};
		\node [style=none] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sum_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1, -0.5) {};
		\node [style=none] (2) at (1, -0.5) {};
		\node [style=none] (5) at (-1, 0.5) {};
		\node [style=none] (6) at (1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1.center) to (2.center);
		\draw [style=wire] (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sum_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1, -0.5) {};
		\node [style=none] (2) at (1, -0.5) {};
		\node [style=none] (5) at (-1, 0.5) {};
		\node [style=none] (6) at (1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1.center) to (2.center);
		\draw [style=wire] (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/symid_mid.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-1, 0) {};
		\node [style=none] (6) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wcontrol.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
		\node [style=wcontrol] (4) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wcontroldef.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=bcontrol] (5) at (0, 0) {};
		\node [style=not] (6) at (0.75, 0) {};
		\node [style=not] (7) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/winit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0.75, 0) {};
		\node [style=winit] (6) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (6) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wterm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wterm] (4) at (0.75, 0) {};
		\node [style=none] (5) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (5.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/z_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (0, 0) {$Z(2\pi)$};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=none] (2) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/z_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (1, 0) {};
		\node [style=none] (2) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

